Local Algorithms for Finding Densely Connected Clusters

Local graph clustering is an important algorithmic technique for analysing massive graphs, and has been widely applied in many research fields of data science. While the objective of most (local) graph clustering algorithms is to find a vertex set of low conductance, there has been a sequence of recent studies that highlight the importance of the inter-connection between clusters when analysing real-world datasets. Following this line of research, in this work we study local algorithms for finding a pair of vertex sets defined with respect to their inter-connection and their relationship with the rest of the graph. The key to our analysis is a new reduction technique that relates the structure of multiple sets to a single vertex set in the reduced graph. Among many potential applications, we show that our algorithms successfully recover densely connected clusters in the Interstate Disputes Dataset and the US Migration Dataset.

==> figures/10_trial_output.txt <==
All starting vertices: [[3390], [3232], [3238], [4940], [3238], [4908], [5100], [4897], [315], [157], [163], [1865], [163], [1833], [2025], [1822]]
Starting vertices: [3390]
Vertex 1/16; Run 1/10
Vertex 1/16; Run 2/10
Vertex 1/16; Run 3/10
Vertex 1/16; Run 4/10
Vertex 1/16; Run 5/10
Vertex 1/16; Run 6/10
Vertex 1/16; Run 7/10
Vertex 1/16; Run 8/10
Vertex 1/16; Run 9/10
Vertex 1/16; Run 10/10
Vertex: 3390
Avg CI: 0.324286910439449
Avg FR: 0.8355980740189957

Starting vertices: [3232]
Vertex 2/16; Run 1/10
Vertex 2/16; Run 2/10
Vertex 2/16; Run 3/10
Vertex 2/16; Run 4/10
Vertex 2/16; Run 5/10
Vertex 2/16; Run 6/10
Vertex 2/16; Run 7/10
Vertex 2/16; Run 8/10
Vertex 2/16; Run 9/10
Vertex 2/16; Run 10/10
Vertex: 3232
Avg CI: 0.3442251986505013
Avg FR: 0.92353010270326

Starting vertices: [3238]
Vertex 3/16; Run 1/10
Vertex 3/16; Run 2/10
Vertex 3/16; Run 3/10
Vertex 3/16; Run 4/10
Vertex 3/16; Run 5/10
Vertex 3/16; Run 6/10
Vertex 3/16; Run 7/10
Vertex 3/16; Run 8/10
Vertex 3/16; Run 9/10
Vertex 3/16; Run 10/10
Vertex: 3238
Avg CI: 0.5
Avg FR: 0.6617076722657558

Starting vertices: [4940]
Vertex 4/16; Run 1/10
Vertex 4/16; Run 2/10
Vertex 4/16; Run 3/10
Vertex 4/16; Run 4/10
Vertex 4/16; Run 5/10
Vertex 4/16; Run 6/10
Vertex 4/16; Run 7/10
Vertex 4/16; Run 8/10
Vertex 4/16; Run 9/10
Vertex 4/16; Run 10/10
Vertex: 4940
Avg CI: 0.0259253043344444
Avg FR: 0.8780683123016422

Starting vertices: [3238]
Vertex 5/16; Run 1/10
Vertex 5/16; Run 2/10
Vertex 5/16; Run 3/10
Vertex 5/16; Run 4/10
Vertex 5/16; Run 5/10
Vertex 5/16; Run 6/10
Vertex 5/16; Run 7/10
Vertex 5/16; Run 8/10
Vertex 5/16; Run 9/10
Vertex 5/16; Run 10/10
Vertex: 3238
Avg CI: 0.49996802256459033
Avg FR: 0.6691755876223089

Starting vertices: [4908]
Vertex 6/16; Run 1/10
Vertex 6/16; Run 2/10
Vertex 6/16; Run 3/10
Vertex 6/16; Run 4/10
Vertex 6/16; Run 5/10
Vertex 6/16; Run 6/10
Vertex 6/16; Run 7/10
Vertex 6/16; Run 8/10
Vertex 6/16; Run 9/10
Vertex 6/16; Run 10/10
Vertex: 4908
Avg CI: 0.49009215082072355
Avg FR: 0.5624816837855013

Starting vertices: [5100]
Vertex 7/16; Run 1/10
Vertex 7/16; Run 2/10
Vertex 7/16; Run 3/10
Vertex 7/16; Run 4/10
Vertex 7/16; Run 5/10
Vertex 7/16; Run 6/10
Vertex 7/16; Run 7/10
Vertex 7/16; Run 8/10
Vertex 7/16; Run 9/10
Vertex 7/16; Run 10/10
Vertex: 5100
Avg CI: 0.1627736323729037
Avg FR: 0.8895532786420617

Starting vertices: [4897]
Vertex 8/16; Run 1/10
Vertex 8/16; Run 2/10
Vertex 8/16; Run 3/10
Vertex 8/16; Run 4/10
Vertex 8/16; Run 5/10
Vertex 8/16; Run 6/10
Vertex 8/16; Run 7/10
Vertex 8/16; Run 8/10
Vertex 8/16; Run 9/10
Vertex 8/16; Run 10/10
Vertex: 4897
Avg CI: 0.4471482830873386
Avg FR: 0.7019153482464003

Starting vertices: [315]
Vertex 9/16; Run 1/10
Vertex 9/16; Run 2/10
Vertex 9/16; Run 3/10
Vertex 9/16; Run 4/10
Vertex 9/16; Run 5/10
Vertex 9/16; Run 6/10
Vertex 9/16; Run 7/10
Vertex 9/16; Run 8/10
Vertex 9/16; Run 9/10
Vertex 9/16; Run 10/10
Vertex: 315
Avg CI: 0.42601682136831975
Avg FR: 0.7985031131759868

Starting vertices: [157]
Vertex 10/16; Run 1/10
Vertex 10/16; Run 2/10
Vertex 10/16; Run 3/10
Vertex 10/16; Run 4/10
Vertex 10/16; Run 5/10
Vertex 10/16; Run 6/10
Vertex 10/16; Run 7/10
Vertex 10/16; Run 8/10
Vertex 10/16; Run 9/10
Vertex 10/16; Run 10/10
Vertex: 157
Avg CI: 0.4961903633624994
Avg FR: 0.6991359214536854

Starting vertices: [163]
Vertex 11/16; Run 1/10
Vertex 11/16; Run 2/10
Vertex 11/16; Run 3/10
Vertex 11/16; Run 4/10
Vertex 11/16; Run 5/10
Vertex 11/16; Run 6/10
Vertex 11/16; Run 7/10
Vertex 11/16; Run 8/10
Vertex 11/16; Run 9/10
Vertex 11/16; Run 10/10
Vertex: 163
Avg CI: 0.3786427058619562
Avg FR: 0.8179496409682814

Starting vertices: [1865]
Vertex 12/16; Run 1/10
Vertex 12/16; Run 2/10
Vertex 12/16; Run 3/10
Vertex 12/16; Run 4/10
Vertex 12/16; Run 5/10
Vertex 12/16; Run 6/10
Vertex 12/16; Run 7/10
Vertex 12/16; Run 8/10
Vertex 12/16; Run 9/10
Vertex 12/16; Run 10/10
Vertex: 1865
Avg CI: 0.4421115490072798
Avg FR: 0.7961857784532211

Starting vertices: [163]
Vertex 13/16; Run 1/10
Vertex 13/16; Run 2/10
Vertex 13/16; Run 3/10
Vertex 13/16; Run 4/10
Vertex 13/16; Run 5/10
Vertex 13/16; Run 6/10
Vertex 13/16; Run 7/10
Vertex 13/16; Run 8/10
Vertex 13/16; Run 9/10
Vertex 13/16; Run 10/10
Vertex: 163
Avg CI: 0.38034167616066755
Avg FR: 0.8079160639280485

Starting vertices: [1833]
Vertex 14/16; Run 1/10
Vertex 14/16; Run 2/10
Vertex 14/16; Run 3/10
Vertex 14/16; Run 4/10
Vertex 14/16; Run 5/10
Vertex 14/16; Run 6/10
Vertex 14/16; Run 7/10
Vertex 14/16; Run 8/10
Vertex 14/16; Run 9/10
Vertex 14/16; Run 10/10
Vertex: 1833
Avg CI: 0.45682776249292745
Avg FR: 0.713278369039333

Starting vertices: [2025]
Vertex 15/16; Run 1/10
Vertex 15/16; Run 2/10
Vertex 15/16; Run 3/10
Vertex 15/16; Run 4/10
Vertex 15/16; Run 5/10
Vertex 15/16; Run 6/10
Vertex 15/16; Run 7/10
Vertex 15/16; Run 8/10
Vertex 15/16; Run 9/10
Vertex 15/16; Run 10/10
Vertex: 2025
Avg CI: 0.5
Avg FR: 0.5832016833006379

Starting vertices: [1822]
Vertex 16/16; Run 1/10
Vertex 16/16; Run 2/10
Vertex 16/16; Run 3/10
Vertex 16/16; Run 4/10
Vertex 16/16; Run 5/10
Vertex 16/16; Run 6/10
Vertex 16/16; Run 7/10
Vertex 16/16; Run 8/10
Vertex 16/16; Run 9/10
Vertex 16/16; Run 10/10
Vertex: 1822
Avg CI: 0.496079355800188
Avg FR: 0.6606020719592648


Process finished with exit code 0


